An implementation of the relational k-means algorithm

A C# implementation of a generalized k-means variant called relational k-means is described here. Relational k-means is a generalization of the well-known k-means clustering method which works for non-Euclidean scenarios as well. The input is an arbitrary distance matrix, as opposed to the traditional k-means method, where the clustered objects need to be identified with vectors.

==> testinput.txt <==
object name 1
object name 2
object name 3
object name 4
object name 5
object name 6
object name 7
object name 8
object name 9
object name 10
//
0;1;1;1;1;1;1;1;1;1
1;0;1;1;1;1;1;1;1;1
1;1;0;1;1;1;1;1;1;1
1;1;1;0;1;1;1;1;1;1
1;1;1;1;0;1;1;1;1;1
1;1;1;1;1;0;1;1;1;1
1;1;1;1;1;1;0;1;1;1
1;1;1;1;1;1;1;0;1;1
1;1;1;1;1;1;1;1;0;1
1;1;1;1;1;1;1;1;1;0

